Tabulation of knots up to five triple-crossings and moves between oriented diagrams

We enumerate and show tables of minimal diagrams for all prime knots up to the triple-crossing number equal to five. We derive a minimal generating set of oriented moves connecting triple-crossing diagrams of the same oriented knot. We also present a conjecture about a strict lower bound of the triple-crossing number of a knot related to the breadth of its Alexander polynomial.

==> knots2.txt <==
{Knot[3, 1], sPD[eY[4, 2, 5, 5, 1, 6], eY[3, 1, 2, 4, 6, 3]], 1}
{Knot[4, 1], sPD[eX[5, 2, 4, 6, 1, 5], eY[3, 1, 2, 4, 6, 3]], 2}


==> knots3.txt <==
{Knot[5, 2], sPD[eY[6, 2, 7, 7, 1, 8], eY[3, 1, 2, 4, 9, 3], 
  eY[5, 9, 4, 6, 8, 5]], 1}
{Knot[6, 1], sPD[eX[7, 2, 6, 8, 1, 7], eY[3, 1, 2, 4, 9, 3], 
  eY[5, 9, 4, 6, 8, 5]], 2}


==> knots4.txt <==
{Knot[5, 1], sPD[eY[12, 10, 2, 1, 9, 3], eY[6, 2, 5, 7, 1, 6], 
  eY[11, 4, 10, 12, 3, 11], eY[7, 5, 8, 8, 4, 9]], 1}
{Knot[6, 2], sPD[eX[6, 4, 11, 7, 3, 12], eY[12, 6, 2, 1, 5, 3], 
  eY[10, 8, 4, 11, 7, 5], eY[9, 2, 8, 10, 1, 9]], 2}
{Knot[6, 3], sPD[eX[8, 2, 9, 9, 1, 10], eX[12, 3, 5, 1, 2, 6], 
  eY[7, 5, 10, 8, 4, 11], eY[3, 7, 11, 4, 6, 12]], 3}
{Knot[7, 2], sPD[eY[8, 2, 9, 9, 1, 10], eY[3, 1, 2, 4, 12, 3], 
  eY[5, 12, 4, 6, 11, 5], eY[7, 11, 6, 8, 10, 7]], 4}
{Knot[7, 4], sPD[eX[7, 2, 8, 8, 1, 9], eX[5, 3, 6, 6, 2, 7], 
  eX[12, 4, 11, 1, 3, 12], eX[10, 5, 9, 11, 4, 10]], 5}
{Knot[7, 6], sPD[eX[12, 3, 5, 1, 2, 6], eY[7, 5, 10, 8, 4, 11], 
  eY[3, 7, 11, 4, 6, 12], eY[9, 2, 8, 10, 1, 9]], 6}
{Knot[7, 7], sPD[eX[8, 2, 9, 9, 1, 10], eX[6, 4, 11, 7, 3, 12], 
  eY[12, 6, 2, 1, 5, 3], eY[10, 8, 4, 11, 7, 5]], 7}
{Knot[8, 1], sPD[eX[9, 2, 8, 10, 1, 9], eY[3, 1, 2, 4, 12, 3], 
  eY[5, 12, 4, 6, 11, 5], eY[7, 11, 6, 8, 10, 7]], 8}
{Knot[8, 3], sPD[eX[7, 2, 8, 8, 1, 9], eX[5, 3, 6, 6, 2, 7], 
  eY[11, 4, 12, 12, 3, 1], eY[9, 5, 10, 10, 4, 11]], 9}
{Knot[8, 12], sPD[eX[5, 2, 6, 6, 1, 7], eX[2, 10, 12, 3, 9, 1], 
  eY[11, 4, 10, 12, 3, 11], eY[7, 5, 8, 8, 4, 9]], 10}
{Knot[8, 20], sPD[eX[8, 2, 9, 9, 1, 10], eY[12, 6, 2, 1, 5, 3], 
  eY[7, 5, 10, 8, 4, 11], eY[3, 7, 11, 4, 6, 12]], 11}
{Knot[8, 21], sPD[eY[12, 6, 2, 1, 5, 3], eY[3, 7, 11, 4, 6, 12], 
  eY[10, 8, 4, 11, 7, 5], eY[9, 2, 8, 10, 1, 9]], 12}
{Knot[9, 42], sPD[eX[8, 2, 9, 9, 1, 10], eX[12, 3, 5, 1, 2, 6], 
  eY[6, 12, 3, 7, 11, 4], eY[4, 11, 7, 5, 10, 8]], 13}
{Knot[9, 44], sPD[eX[8, 2, 9, 9, 1, 10], eY[12, 6, 2, 1, 5, 3], 
  eY[3, 7, 11, 4, 6, 12], eY[10, 8, 4, 11, 7, 5]], 14}
{Knot[9, 45], sPD[eY[12, 6, 2, 1, 5, 3], eY[7, 5, 10, 8, 4, 11], 
  eY[3, 7, 11, 4, 6, 12], eY[9, 2, 8, 10, 1, 9]], 15}
{Knot[9, 46], sPD[eY[12, 6, 2, 1, 5, 3], eY[3, 7, 11, 4, 6, 12], 
  eX[10, 5, 7, 11, 4, 8], eY[9, 2, 8, 10, 1, 9]], 16}
{Knot[9, 48], sPD[eX[7, 2, 6, 8, 1, 7], eX[3, 9, 4, 4, 8, 5], 
  eX[11, 6, 10, 12, 5, 11], eY[9, 1, 2, 10, 12, 3]], 17}
{Knot[10, 132], sPD[eY[6, 12, 3, 7, 11, 4], eY[2, 1, 5, 3, 12, 6], 
  eY[9, 2, 8, 10, 1, 9], eY[4, 11, 7, 5, 10, 8]], 18}
{Knot[10, 136], sPD[eX[9, 2, 10, 10, 1, 11], eX[6, 4, 7, 7, 3, 8], 
  eY[4, 3, 12, 5, 2, 1], eY[11, 9, 5, 12, 8, 6]], 19}
{Knot[10, 137], sPD[eX[9, 2, 10, 10, 1, 11], eY[7, 4, 6, 8, 3, 7], 
  eY[5, 12, 8, 6, 11, 9], eY[2, 1, 4, 3, 12, 5]], 20}
{Knot[10, 140], sPD[eY[4, 10, 1, 5, 9, 2], eY[2, 12, 6, 3, 11, 7], 
  eY[12, 9, 5, 1, 8, 6], eY[7, 11, 3, 8, 10, 4]], 21}
{Knot[11, NonAlternating, 38], sPD[eX[8, 2, 9, 9, 1, 10], 
  eY[6, 12, 3, 7, 11, 4], eY[2, 1, 5, 3, 12, 6], eY[4, 11, 7, 5, 10, 8]], 22}
{Knot[11, NonAlternating, 139], sPD[eX[4, 2, 9, 5, 1, 10], 
  eX[10, 8, 3, 11, 7, 4], eX[2, 7, 11, 3, 6, 12], eX[8, 1, 5, 9, 12, 6]], 23}
{Knot[12, NonAlternating, 462], sPD[eX[4, 2, 9, 5, 1, 10], 
  eY[10, 4, 7, 11, 3, 8], eY[6, 3, 11, 7, 2, 12], eX[8, 1, 5, 9, 12, 6]], 24}


==> knots5.txt <==
{Knot[7, 3], sPD[eX[6, 2, 7, 7, 1, 8], eX[13, 4, 14, 14, 3, 15], 
  eX[11, 5, 12, 12, 4, 13], eX[9, 6, 8, 10, 5, 9], eX[2, 11, 15, 3, 10, 1]], 
 1}
{Knot[7, 5], sPD[eY[7, 11, 3, 8, 10, 4], eY[4, 12, 6, 5, 11, 7], 
  eY[12, 2, 13, 13, 1, 14], eY[8, 3, 9, 9, 2, 10], eY[15, 6, 14, 1, 5, 15]], 
 2}
{Knot[8, 4], sPD[eX[13, 4, 14, 14, 3, 15], eX[11, 5, 12, 12, 4, 13], 
  eY[15, 11, 2, 1, 10, 3], eY[7, 2, 6, 8, 1, 7], eY[8, 6, 9, 9, 5, 10]], 3}
{Knot[8, 6], sPD[eX[9, 3, 8, 10, 2, 9], eY[7, 11, 3, 8, 10, 4], 
  eY[4, 12, 6, 5, 11, 7], eY[12, 2, 13, 13, 1, 14], eY[15, 6, 14, 1, 5, 15]], 
 4}
{Knot[8, 8], sPD[eX[13, 2, 12, 14, 1, 13], eX[11, 5, 6, 12, 4, 7], 
  eX[14, 6, 15, 15, 5, 1], eY[7, 11, 3, 8, 10, 4], eY[8, 3, 9, 9, 2, 10]], 5}
{Knot[8, 11], sPD[eX[6, 2, 7, 7, 1, 8], eY[15, 11, 2, 1, 10, 3], 
  eY[14, 4, 13, 15, 3, 14], eY[12, 5, 11, 13, 4, 12], eY[8, 6, 9, 9, 5, 10]], 
 6}
{Knot[8, 13], sPD[eX[13, 4, 14, 14, 3, 15], eX[11, 5, 12, 12, 4, 13], 
  eX[2, 11, 15, 3, 10, 1], eY[7, 2, 6, 8, 1, 7], eY[8, 6, 9, 9, 5, 10]], 7}
{Knot[8, 14], sPD[eY[9, 8, 4, 10, 7, 5], eX[12, 7, 2, 13, 6, 3], 
  eY[5, 2, 13, 6, 1, 14], eY[10, 4, 11, 11, 3, 12], eY[15, 9, 14, 1, 8, 15]], 
 8}
{Knot[8, 15], sPD[eY[13, 11, 6, 14, 10, 7], eY[4, 2, 5, 5, 1, 6], 
  eY[15, 3, 14, 1, 2, 15], eY[9, 4, 8, 10, 3, 9], eY[12, 8, 11, 13, 7, 12]], 
 9}
{Knot[9, 2], sPD[eY[10, 2, 11, 11, 1, 12], eY[3, 1, 2, 4, 15, 3], 
  eY[5, 15, 4, 6, 14, 5], eY[7, 14, 6, 8, 13, 7], eY[9, 13, 8, 10, 12, 9]], 
 10}
{Knot[9, 5], sPD[eX[8, 2, 9, 9, 1, 10], eX[6, 3, 7, 7, 2, 8], 
  eX[15, 4, 14, 1, 3, 15], eX[13, 5, 12, 14, 4, 13], 
  eX[11, 6, 10, 12, 5, 11]], 11}
{Knot[9, 8], sPD[eX[13, 2, 12, 14, 1, 13], eX[11, 5, 6, 12, 4, 7], 
  eY[7, 11, 3, 8, 10, 4], eY[8, 3, 9, 9, 2, 10], eY[15, 6, 14, 1, 5, 15]], 12}
{Knot[9, 12], sPD[eX[2, 11, 15, 3, 10, 1], eY[7, 2, 6, 8, 1, 7], 
  eY[14, 4, 13, 15, 3, 14], eY[12, 5, 11, 13, 4, 12], eY[8, 6, 9, 9, 5, 10]], 
 13}
{Knot[9, 14], sPD[eX[6, 2, 7, 7, 1, 8], eX[13, 4, 14, 14, 3, 15], 
  eX[11, 5, 12, 12, 4, 13], eY[15, 11, 2, 1, 10, 3], eY[8, 6, 9, 9, 5, 10]], 
 14}
{Knot[9, 15], sPD[eX[13, 2, 12, 14, 1, 13], eX[9, 3, 8, 10, 2, 9], 
  eX[11, 5, 6, 12, 4, 7], eX[14, 6, 15, 15, 5, 1], eY[7, 11, 3, 8, 10, 4]], 
 15}
{Knot[9, 19], sPD[eX[14, 9, 15, 15, 8, 1], eY[9, 8, 4, 10, 7, 5], 
  eX[12, 7, 2, 13, 6, 3], eY[5, 2, 13, 6, 1, 14], eY[10, 4, 11, 11, 3, 12]], 
 16}
{Knot[9, 21], sPD[eX[6, 2, 7, 7, 1, 8], eX[13, 4, 14, 14, 3, 15], 
  eX[11, 5, 12, 12, 4, 13], eX[2, 11, 15, 3, 10, 1], eY[8, 6, 9, 9, 5, 10]], 
 17}
{Knot[9, 25], sPD[eY[4, 15, 7, 5, 14, 8], eY[13, 4, 8, 14, 3, 9], 
  eX[15, 10, 12, 1, 9, 13], eY[6, 11, 5, 7, 10, 6], eY[2, 12, 1, 3, 11, 2]], 
 18}
{Knot[9, 35], sPD[eY[8, 14, 5, 9, 13, 6], eY[6, 2, 7, 7, 1, 8], 
  eY[9, 3, 12, 10, 2, 13], eY[11, 4, 10, 12, 3, 11], 
  eY[15, 5, 14, 1, 4, 15]], 19}
{Knot[9, 37], sPD[eX[14, 9, 15, 15, 8, 1], eY[9, 8, 4, 10, 7, 5], 
  eX[1, 6, 13, 2, 5, 14], eY[12, 3, 6, 13, 2, 7], eY[10, 4, 11, 11, 3, 12]], 
 20}
{Knot[9, 39], sPD[eX[12, 2, 11, 13, 1, 12], eX[5, 1, 4, 6, 15, 5], 
  eX[8, 14, 7, 9, 13, 8], eX[6, 4, 9, 7, 3, 10], eY[10, 15, 2, 11, 14, 3]], 
 21}
{Knot[9, 41], sPD[eX[3, 9, 13, 4, 8, 14], eY[7, 13, 4, 8, 12, 5], 
  eX[2, 15, 9, 3, 14, 10], eY[10, 2, 11, 11, 1, 12], eY[5, 1, 6, 6, 15, 7]], 
 22}
{Knot[9, 49], sPD[eX[5, 1, 6, 6, 15, 7], eX[11, 15, 10, 12, 14, 11], 
  eX[7, 14, 8, 8, 13, 9], eX[2, 13, 3, 3, 12, 4], eX[4, 10, 1, 5, 9, 2]], 23}
{Knot[10, 1], sPD[eX[11, 2, 10, 12, 1, 11], eY[3, 1, 2, 4, 15, 3], 
  eY[5, 15, 4, 6, 14, 5], eY[7, 14, 6, 8, 13, 7], eY[9, 13, 8, 10, 12, 9]], 
 24}
{Knot[10, 3], sPD[eX[8, 2, 9, 9, 1, 10], eX[6, 3, 7, 7, 2, 8], 
  eY[14, 4, 15, 15, 3, 1], eY[12, 5, 13, 13, 4, 14], 
  eY[10, 6, 11, 11, 5, 12]], 25}
{Knot[10, 13], sPD[eX[6, 2, 7, 7, 1, 8], eX[2, 11, 15, 3, 10, 1], 
  eY[14, 4, 13, 15, 3, 14], eY[12, 5, 11, 13, 4, 12], eY[8, 6, 9, 9, 5, 10]], 
 26}
{Knot[10, 35], sPD[eX[13, 2, 12, 14, 1, 13], eX[9, 3, 8, 10, 2, 9], 
  eX[11, 5, 6, 12, 4, 7], eY[7, 11, 3, 8, 10, 4], eY[15, 6, 14, 1, 5, 15]], 
 27}
{Knot[10, 58], sPD[eY[7, 1, 4, 8, 15, 5], eY[11, 6, 2, 12, 5, 3], 
  eX[1, 13, 6, 2, 12, 7], eX[14, 4, 8, 15, 3, 9], eY[9, 14, 10, 10, 13, 11]], 
 28}
{Knot[10, 129], sPD[eX[10, 14, 9, 11, 13, 10], eX[8, 15, 3, 9, 14, 4], 
  eY[15, 5, 7, 1, 4, 8], eY[1, 7, 12, 2, 6, 13], eY[11, 6, 2, 12, 5, 3]], 29}
{Knot[10, 130], sPD[eY[6, 13, 1, 7, 12, 2], eY[14, 9, 3, 15, 8, 4], 
  eX[7, 5, 15, 8, 4, 1], eY[9, 14, 10, 10, 13, 11], eY[2, 12, 5, 3, 11, 6]], 
 30}
{Knot[10, 131], sPD[eY[6, 13, 1, 7, 12, 2], eY[15, 5, 7, 1, 4, 8], 
  eY[8, 4, 14, 9, 3, 15], eY[9, 14, 10, 10, 13, 11], eY[2, 12, 5, 3, 11, 6]], 
 31}
{Knot[10, 133], sPD[eY[7, 5, 9, 8, 4, 10], eY[5, 2, 13, 6, 1, 14], 
  eY[12, 3, 6, 13, 2, 7], eY[10, 4, 11, 11, 3, 12], eY[15, 9, 14, 1, 8, 15]], 
 32}
{Knot[10, 135], sPD[eX[10, 14, 9, 11, 13, 10], eY[15, 5, 7, 1, 4, 8], 
  eY[5, 3, 11, 6, 2, 12], eY[8, 4, 14, 9, 3, 15], eX[1, 13, 6, 2, 12, 7]], 33}
{Knot[10, 144], sPD[eX[11, 4, 10, 12, 3, 11], eY[2, 7, 12, 3, 6, 13], 
  eY[9, 8, 4, 10, 7, 5], eY[5, 2, 13, 6, 1, 14], eY[15, 9, 14, 1, 8, 15]], 34}
{Knot[10, 145], sPD[eY[12, 2, 13, 13, 1, 14], eY[8, 3, 9, 9, 2, 10], 
  eY[11, 5, 10, 12, 4, 11], eY[15, 7, 14, 1, 6, 15], eY[3, 8, 5, 4, 7, 6]], 
 35}
{Knot[10, 146], sPD[eX[11, 4, 10, 12, 3, 11], eY[9, 8, 4, 10, 7, 5], 
  eX[12, 7, 2, 13, 6, 3], eY[5, 2, 13, 6, 1, 14], eY[15, 9, 14, 1, 8, 15]], 
 36}
{Knot[10, 147], sPD[eX[11, 4, 10, 12, 3, 11], eX[14, 9, 15, 15, 8, 1], 
  eY[13, 6, 1, 14, 5, 2], eY[2, 7, 12, 3, 6, 13], eX[4, 8, 9, 5, 7, 10]], 37}
{Knot[10, 162], sPD[eX[11, 4, 10, 12, 3, 11], eY[13, 6, 1, 14, 5, 2], 
  eY[2, 7, 12, 3, 6, 13], eY[9, 8, 4, 10, 7, 5], eY[15, 9, 14, 1, 8, 15]], 38}
{Knot[10, 164], sPD[eX[1, 12, 2, 2, 11, 3], eY[3, 9, 13, 4, 8, 14], 
  eY[12, 10, 15, 13, 9, 1], eX[14, 5, 7, 15, 4, 8], eY[6, 11, 5, 7, 10, 6]], 
 39}
{Knot[10, 165], sPD[eX[10, 14, 9, 11, 13, 10], eX[12, 7, 1, 13, 6, 2], 
  eX[2, 6, 11, 3, 5, 12], eX[7, 5, 15, 8, 4, 1], eX[14, 4, 8, 15, 3, 9]], 40}
{Knot[11, NonAlternating, 1], sPD[eY[9, 1, 12, 10, 15, 13], 
  eY[4, 15, 7, 5, 14, 8], eY[13, 4, 8, 14, 3, 9], eY[6, 11, 5, 7, 10, 6], 
  eY[2, 12, 1, 3, 11, 2]], 41}
{Knot[11, NonAlternating, 3], sPD[eY[9, 5, 11, 10, 4, 12], 
  eX[7, 14, 1, 8, 13, 2], eX[3, 13, 8, 4, 12, 9], eY[5, 3, 6, 6, 2, 7], 
  eY[15, 11, 14, 1, 10, 15]], 42}
{Knot[11, NonAlternating, 12], sPD[eX[12, 7, 1, 13, 6, 2], 
  eX[4, 1, 7, 5, 15, 8], eX[2, 6, 11, 3, 5, 12], eX[14, 4, 8, 15, 3, 9], 
  eY[9, 14, 10, 10, 13, 11]], 43}
{Knot[11, NonAlternating, 17], sPD[eY[9, 1, 12, 10, 15, 13], 
  eY[4, 15, 7, 5, 14, 8], eY[6, 11, 5, 7, 10, 6], eY[2, 12, 1, 3, 11, 2], 
  eY[8, 14, 3, 9, 13, 4]], 44}
{Knot[11, NonAlternating, 18], sPD[eX[6, 2, 12, 7, 1, 13], 
  eX[10, 14, 9, 11, 13, 10], eX[8, 15, 3, 9, 14, 4], eY[15, 5, 7, 1, 4, 8], 
  eX[11, 3, 5, 12, 2, 6]], 45}
{Knot[11, NonAlternating, 20], sPD[eX[6, 2, 12, 7, 1, 13], 
  eY[15, 5, 7, 1, 4, 8], eY[8, 4, 14, 9, 3, 15], eX[11, 3, 5, 12, 2, 6], 
  eY[9, 14, 10, 10, 13, 11]], 46}
{Knot[11, NonAlternating, 28], sPD[eX[13, 2, 5, 14, 1, 6], 
  eX[6, 3, 12, 7, 2, 13], eX[11, 4, 10, 12, 3, 11], eX[4, 8, 9, 5, 7, 10], 
  eY[15, 9, 14, 1, 8, 15]], 47}
{Knot[11, NonAlternating, 29], sPD[eX[8, 14, 9, 9, 13, 10], 
  eX[2, 6, 1, 3, 5, 2], eX[6, 5, 11, 7, 4, 12], eX[12, 4, 15, 13, 3, 1], 
  eY[14, 11, 7, 15, 10, 8]], 48}
{Knot[11, NonAlternating, 49], sPD[eX[14, 9, 15, 15, 8, 1], 
  eY[1, 14, 5, 2, 13, 6], eX[12, 7, 2, 13, 6, 3], eY[10, 4, 11, 11, 3, 12], 
  eY[4, 10, 7, 5, 9, 8]], 49}
{Knot[11, NonAlternating, 62], sPD[eX[6, 2, 12, 7, 1, 13], 
  eX[7, 5, 15, 8, 4, 1], eX[11, 3, 5, 12, 2, 6], eY[9, 14, 10, 10, 13, 11], 
  eY[3, 15, 8, 4, 14, 9]], 50}
{Knot[11, NonAlternating, 63], sPD[eX[8, 14, 9, 9, 13, 10], 
  eX[10, 15, 7, 11, 14, 8], eX[2, 6, 1, 3, 5, 2], eX[6, 5, 11, 7, 4, 12], 
  eX[12, 4, 15, 13, 3, 1]], 51}
{Knot[11, NonAlternating, 68], sPD[eX[14, 9, 15, 15, 8, 1], 
  eX[10, 7, 3, 11, 6, 4], eX[1, 6, 13, 2, 5, 14], eX[9, 5, 7, 10, 4, 8], 
  eY[12, 3, 11, 13, 2, 12]], 52}
{Knot[11, NonAlternating, 79], sPD[eX[8, 14, 9, 9, 13, 10], 
  eX[10, 15, 7, 11, 14, 8], eX[2, 6, 1, 3, 5, 2], eY[6, 12, 4, 7, 11, 5], 
  eY[3, 13, 15, 4, 12, 1]], 53}
{Knot[11, NonAlternating, 83], sPD[eX[11, 4, 10, 12, 3, 11], 
  eX[14, 9, 15, 15, 8, 1], eY[2, 7, 12, 3, 6, 13], eY[9, 8, 4, 10, 7, 5], 
  eY[5, 2, 13, 6, 1, 14]], 54}
{Knot[11, NonAlternating, 91], sPD[eY[13, 6, 1, 14, 5, 2], 
  eY[7, 5, 9, 8, 4, 10], eY[12, 3, 6, 13, 2, 7], eY[10, 4, 11, 11, 3, 12], 
  eY[15, 9, 14, 1, 8, 15]], 55}
{Knot[11, NonAlternating, 100], sPD[eX[14, 9, 15, 15, 8, 1], 
  eY[9, 8, 4, 10, 7, 5], eX[12, 7, 2, 13, 6, 3], eX[1, 6, 13, 2, 5, 14], 
  eY[10, 4, 11, 11, 3, 12]], 56}
{Knot[11, NonAlternating, 101], sPD[eX[13, 2, 5, 14, 1, 6], 
  eY[2, 7, 12, 3, 6, 13], eX[4, 8, 9, 5, 7, 10], eY[10, 4, 11, 11, 3, 12], 
  eY[15, 9, 14, 1, 8, 15]], 57}
{Knot[11, NonAlternating, 102], sPD[eX[14, 7, 15, 15, 6, 1], 
  eY[12, 2, 13, 13, 1, 14], eY[8, 3, 9, 9, 2, 10], eY[11, 5, 10, 12, 4, 11], 
  eY[3, 8, 5, 4, 7, 6]], 58}
{Knot[11, NonAlternating, 113], sPD[eY[13, 6, 1, 14, 5, 2], 
  eY[7, 5, 9, 8, 4, 10], eY[2, 7, 12, 3, 6, 13], eY[10, 4, 11, 11, 3, 12], 
  eY[15, 9, 14, 1, 8, 15]], 59}
{Knot[11, NonAlternating, 114], sPD[eX[12, 7, 2, 13, 6, 3], 
  eX[4, 8, 9, 5, 7, 10], eX[1, 6, 13, 2, 5, 14], eY[10, 4, 11, 11, 3, 12], 
  eY[15, 9, 14, 1, 8, 15]], 60}
{Knot[11, NonAlternating, 116], sPD[eX[11, 4, 10, 12, 3, 11], 
  eX[7, 10, 4, 8, 9, 5], eY[13, 6, 1, 14, 5, 2], eY[2, 7, 12, 3, 6, 13], 
  eY[15, 9, 14, 1, 8, 15]], 61}
{Knot[11, NonAlternating, 117], sPD[eX[5, 11, 6, 6, 10, 7], 
  eX[1, 12, 2, 2, 11, 3], eY[3, 9, 13, 4, 8, 14], eY[12, 10, 15, 13, 9, 1], 
  eX[14, 5, 7, 15, 4, 8]], 62}
{Knot[11, NonAlternating, 123], sPD[eX[5, 1, 4, 6, 15, 5], 
  eX[2, 15, 10, 3, 14, 11], eY[11, 2, 12, 12, 1, 13], eY[7, 14, 8, 8, 13, 9], 
  eY[9, 4, 6, 10, 3, 7]], 63}
{Knot[11, NonAlternating, 132], sPD[eX[10, 14, 9, 11, 13, 10], 
  eY[15, 5, 7, 1, 4, 8], eY[8, 4, 14, 9, 3, 15], eY[1, 7, 12, 2, 6, 13], 
  eY[11, 6, 2, 12, 5, 3]], 64}
{Knot[11, NonAlternating, 140], sPD[eX[13, 9, 5, 14, 8, 6], 
  eY[6, 2, 7, 7, 1, 8], eY[9, 3, 12, 10, 2, 13], eY[11, 4, 10, 12, 3, 11], 
  eY[15, 5, 14, 1, 4, 15]], 65}
{Knot[11, NonAlternating, 141], sPD[eX[11, 4, 10, 12, 3, 11], 
  eY[13, 6, 1, 14, 5, 2], eY[2, 7, 12, 3, 6, 13], eX[9, 5, 7, 10, 4, 8], 
  eY[15, 9, 14, 1, 8, 15]], 66}
{Knot[11, NonAlternating, 142], sPD[eX[10, 14, 9, 11, 13, 10], 
  eX[15, 8, 4, 1, 7, 5], eY[6, 13, 1, 7, 12, 2], eY[8, 4, 14, 9, 3, 15], 
  eY[2, 12, 5, 3, 11, 6]], 67}
{Knot[11, NonAlternating, 162], sPD[eX[3, 15, 4, 4, 14, 5], 
  eX[5, 10, 6, 6, 9, 7], eX[2, 8, 11, 3, 7, 12], eX[12, 9, 1, 13, 8, 2], 
  eX[15, 11, 13, 1, 10, 14]], 68}
{Knot[11, NonAlternating, 170], sPD[eY[9, 15, 6, 10, 14, 7], 
  eX[5, 3, 15, 6, 2, 1], eY[10, 2, 11, 11, 1, 12], eY[12, 5, 13, 13, 4, 14], 
  eY[7, 4, 8, 8, 3, 9]], 69}
{Knot[12, NonAlternating, 11], sPD[eY[11, 6, 2, 12, 5, 3], 
  eX[1, 13, 6, 2, 12, 7], eX[7, 5, 15, 8, 4, 1], eX[14, 4, 8, 15, 3, 9], 
  eY[9, 14, 10, 10, 13, 11]], 70}
{Knot[12, NonAlternating, 13], sPD[eY[1, 7, 12, 2, 6, 13], 
  eY[7, 1, 4, 8, 15, 5], eY[11, 6, 2, 12, 5, 3], eX[14, 4, 8, 15, 3, 9], 
  eY[9, 14, 10, 10, 13, 11]], 71}
{Knot[12, NonAlternating, 25], sPD[eX[6, 2, 12, 7, 1, 13], 
  eY[8, 4, 14, 9, 3, 15], eX[4, 1, 7, 5, 15, 8], eX[11, 3, 5, 12, 2, 6], 
  eY[9, 14, 10, 10, 13, 11]], 72}
{Knot[12, NonAlternating, 46], sPD[eX[10, 14, 9, 11, 13, 10], 
  eX[8, 15, 3, 9, 14, 4], eY[15, 5, 7, 1, 4, 8], eX[12, 7, 1, 13, 6, 2], 
  eX[2, 6, 11, 3, 5, 12]], 73}
{Knot[12, NonAlternating, 48], sPD[eX[10, 14, 9, 11, 13, 10], 
  eX[8, 15, 3, 9, 14, 4], eY[6, 13, 1, 7, 12, 2], eY[15, 5, 7, 1, 4, 8], 
  eY[2, 12, 5, 3, 11, 6]], 74}
{Knot[12, NonAlternating, 49], sPD[eY[7, 14, 1, 8, 13, 2], 
  eX[11, 15, 3, 12, 14, 4], eX[2, 7, 12, 3, 6, 13], eX[5, 1, 8, 6, 15, 9], 
  eY[9, 5, 10, 10, 4, 11]], 75}
{Knot[12, NonAlternating, 65], sPD[eX[11, 7, 4, 12, 6, 5], 
  eX[3, 1, 12, 4, 15, 13], eY[9, 14, 8, 10, 13, 9], eY[7, 15, 10, 8, 14, 11], 
  eY[1, 6, 2, 2, 5, 3]], 76}
{Knot[12, NonAlternating, 121], sPD[eY[6, 13, 2, 7, 12, 3], 
  eY[1, 14, 5, 2, 13, 6], eY[10, 4, 11, 11, 3, 12], eY[15, 9, 14, 1, 8, 15], 
  eY[4, 10, 7, 5, 9, 8]], 77}
{Knot[12, NonAlternating, 145], sPD[eX[10, 15, 9, 11, 14, 10], 
  eY[8, 12, 6, 9, 11, 7], eY[3, 14, 15, 4, 13, 1], eY[5, 13, 4, 6, 12, 5], 
  eY[1, 8, 2, 2, 7, 3]], 78}
{Knot[12, NonAlternating, 200], sPD[eY[1, 7, 12, 2, 6, 13], 
  eY[13, 6, 10, 14, 5, 11], eY[11, 8, 15, 12, 7, 1], eY[3, 9, 4, 4, 8, 5], 
  eY[14, 10, 2, 15, 9, 3]], 79}
{Knot[12, NonAlternating, 274], sPD[eX[10, 15, 9, 11, 14, 10], 
  eX[4, 13, 5, 5, 12, 6], eX[2, 8, 1, 3, 7, 2], eY[13, 1, 3, 14, 15, 4], 
  eY[6, 9, 11, 7, 8, 12]], 80}
{Knot[12, NonAlternating, 282], sPD[eX[12, 7, 11, 13, 6, 12], 
  eY[13, 9, 1, 14, 8, 2], eY[3, 10, 5, 4, 9, 6], eY[10, 3, 7, 11, 2, 8], 
  eY[15, 5, 14, 1, 4, 15]], 81}
{Knot[12, NonAlternating, 310], sPD[eX[6, 2, 12, 7, 1, 13], 
  eX[4, 1, 7, 5, 15, 8], eX[11, 3, 5, 12, 2, 6], eX[14, 4, 8, 15, 3, 9], 
  eY[9, 14, 10, 10, 13, 11]], 82}
{Knot[12, NonAlternating, 311], sPD[eX[9, 7, 3, 10, 6, 4], 
  eX[2, 15, 10, 3, 14, 11], eY[11, 2, 12, 12, 1, 13], eY[4, 1, 5, 5, 15, 6], 
  eY[7, 14, 8, 8, 13, 9]], 83}
{Knot[12, NonAlternating, 323], sPD[eY[6, 13, 1, 7, 12, 2], 
  eX[4, 1, 7, 5, 15, 8], eX[14, 4, 8, 15, 3, 9], eY[9, 14, 10, 10, 13, 11], 
  eY[2, 12, 5, 3, 11, 6]], 84}
{Knot[12, NonAlternating, 358], sPD[eY[6, 13, 1, 7, 12, 2], 
  eY[8, 4, 14, 9, 3, 15], eX[4, 1, 7, 5, 15, 8], eY[9, 14, 10, 10, 13, 11], 
  eY[2, 12, 5, 3, 11, 6]], 85}
{Knot[12, NonAlternating, 359], sPD[eX[10, 14, 9, 11, 13, 10], 
  eY[6, 13, 1, 7, 12, 2], eY[8, 4, 14, 9, 3, 15], eX[4, 1, 7, 5, 15, 8], 
  eY[2, 12, 5, 3, 11, 6]], 86}
{Knot[12, NonAlternating, 414], sPD[eX[1, 12, 2, 2, 11, 3], 
  eY[3, 9, 13, 4, 8, 14], eY[12, 10, 15, 13, 9, 1], eY[6, 11, 5, 7, 10, 6], 
  eY[14, 8, 4, 15, 7, 5]], 87}
{Knot[12, NonAlternating, 442], sPD[eX[3, 15, 4, 4, 14, 5], 
  eX[5, 10, 6, 6, 9, 7], eY[7, 3, 11, 8, 2, 12], eX[15, 11, 13, 1, 10, 14], 
  eY[12, 2, 8, 13, 1, 9]], 88}
{Knot[12, NonAlternating, 443], sPD[eY[6, 13, 1, 7, 12, 2], 
  eX[7, 5, 15, 8, 4, 1], eX[14, 4, 8, 15, 3, 9], eY[9, 14, 10, 10, 13, 11], 
  eY[2, 12, 5, 3, 11, 6]], 89}
{Knot[12, NonAlternating, 452], sPD[eX[5, 11, 6, 6, 10, 7], 
  eX[1, 12, 2, 2, 11, 3], eY[12, 10, 15, 13, 9, 1], eX[8, 4, 13, 9, 3, 14], 
  eX[14, 5, 7, 15, 4, 8]], 90}
{Knot[12, NonAlternating, 478], sPD[eX[7, 2, 13, 8, 1, 14], 
  eX[11, 15, 3, 12, 14, 4], eX[5, 1, 8, 6, 15, 9], eX[12, 3, 6, 13, 2, 7], 
  eY[9, 5, 10, 10, 4, 11]], 91}
{Knot[12, NonAlternating, 523], sPD[eY[1, 7, 12, 2, 6, 13], 
  eY[13, 6, 10, 14, 5, 11], eY[9, 3, 14, 10, 2, 15], eY[11, 8, 15, 12, 7, 1], 
  eY[3, 9, 4, 4, 8, 5]], 92}
{Knot[12, NonAlternating, 582], sPD[eX[6, 2, 12, 7, 1, 13], 
  eX[10, 14, 9, 11, 13, 10], eX[8, 15, 3, 9, 14, 4], eX[4, 1, 7, 5, 15, 8], 
  eX[11, 3, 5, 12, 2, 6]], 93}
{Knot[12, NonAlternating, 608], sPD[eX[10, 14, 9, 11, 13, 10], 
  eY[15, 5, 7, 1, 4, 8], eY[5, 3, 11, 6, 2, 12], eY[8, 4, 14, 9, 3, 15], 
  eY[12, 2, 6, 13, 1, 7]], 94}
{Knot[12, NonAlternating, 838], sPD[eX[1, 13, 6, 2, 12, 7], 
  eX[4, 9, 3, 5, 8, 4], eY[5, 11, 13, 6, 10, 14], eX[14, 3, 9, 15, 2, 10], 
  eX[7, 12, 15, 8, 11, 1]], 95}
{Knot[13, NonAlternating, 469], sPD[eX[14, 9, 15, 15, 8, 1], 
  eY[6, 13, 2, 7, 12, 3], eY[1, 14, 5, 2, 13, 6], eY[10, 4, 11, 11, 3, 12], 
  eY[4, 10, 7, 5, 9, 8]], 96}
{Knot[13, NonAlternating, 1021], sPD[eX[3, 12, 4, 4, 11, 5], 
  eX[5, 11, 6, 6, 10, 7], eY[14, 8, 2, 15, 7, 3], eY[1, 9, 13, 2, 8, 14], 
  eY[12, 10, 15, 13, 9, 1]], 97}
{Knot[13, NonAlternating, 1475], sPD[eY[7, 1, 10, 8, 15, 11], 
  eX[11, 7, 2, 12, 6, 3], eY[13, 2, 12, 14, 1, 13], eY[9, 5, 8, 10, 4, 9], 
  eY[3, 15, 5, 4, 14, 6]], 98}
{Knot[13, NonAlternating, 1482], sPD[eY[9, 5, 11, 10, 4, 12], 
  eX[7, 14, 1, 8, 13, 2], eY[5, 3, 6, 6, 2, 7], eY[12, 4, 8, 13, 3, 9], 
  eY[15, 11, 14, 1, 10, 15]], 99}
{Knot[13, NonAlternating, 1513], sPD[eX[1, 12, 2, 2, 11, 3], 
  eY[12, 10, 15, 13, 9, 1], eX[8, 4, 13, 9, 3, 14], eX[14, 5, 7, 15, 4, 8], 
  eY[6, 11, 5, 7, 10, 6]], 100}
{Knot[13, NonAlternating, 1817], sPD[eY[13, 6, 10, 14, 5, 11], 
  eX[6, 2, 12, 7, 1, 13], eX[11, 1, 7, 12, 15, 8], eX[9, 15, 2, 10, 14, 3], 
  eY[3, 9, 4, 4, 8, 5]], 101}
{Knot[13, NonAlternating, 2067], sPD[eX[9, 12, 4, 10, 11, 5], 
  eX[7, 14, 1, 8, 13, 2], eX[3, 13, 8, 4, 12, 9], eY[5, 3, 6, 6, 2, 7], 
  eY[15, 11, 14, 1, 10, 15]], 102}
{Knot[13, NonAlternating, 2148], sPD[eX[5, 11, 6, 6, 10, 7], 
  eX[1, 12, 2, 2, 11, 3], eY[3, 9, 13, 4, 8, 14], eY[12, 10, 15, 13, 9, 1], 
  eY[14, 8, 4, 15, 7, 5]], 103}
{Knot[13, NonAlternating, 2328], sPD[eX[6, 2, 12, 7, 1, 13], 
  eX[10, 14, 9, 11, 13, 10], eY[15, 5, 7, 1, 4, 8], eY[8, 4, 14, 9, 3, 15], 
  eX[11, 3, 5, 12, 2, 6]], 104}
{Knot[13, NonAlternating, 2527], sPD[eX[14, 8, 13, 15, 7, 14], 
  eY[5, 10, 1, 6, 9, 2], eY[12, 3, 8, 13, 2, 9], eX[3, 7, 11, 4, 6, 12], 
  eY[15, 11, 4, 1, 10, 5]], 105}
{Knot[13, NonAlternating, 3158], sPD[eX[11, 2, 10, 12, 1, 11], 
  eY[3, 14, 8, 4, 13, 9], eY[9, 15, 2, 10, 14, 3], eY[7, 13, 4, 8, 12, 5], 
  eY[5, 1, 6, 6, 15, 7]], 106}
{Knot[13, NonAlternating, 3523], sPD[eX[10, 14, 9, 11, 13, 10], 
  eX[8, 15, 3, 9, 14, 4], eX[12, 7, 1, 13, 6, 2], eX[4, 1, 7, 5, 15, 8], 
  eX[2, 6, 11, 3, 5, 12]], 107}
{Knot[13, NonAlternating, 3594], sPD[eX[11, 5, 12, 12, 4, 13], 
  eY[9, 2, 6, 10, 1, 7], eY[2, 9, 14, 3, 8, 15], eY[5, 1, 10, 6, 15, 11], 
  eY[13, 8, 3, 14, 7, 4]], 108}
{Knot[13, NonAlternating, 3596], sPD[eX[1, 13, 6, 2, 12, 7], 
  eX[4, 9, 3, 5, 8, 4], eX[10, 6, 13, 11, 5, 14], eX[14, 3, 9, 15, 2, 10], 
  eX[7, 12, 15, 8, 11, 1]], 109}
{Knot[13, NonAlternating, 3600], sPD[eX[10, 5, 9, 11, 4, 10], 
  eY[1, 8, 13, 2, 7, 14], eY[3, 15, 11, 4, 14, 12], eY[12, 7, 2, 13, 6, 3], 
  eY[8, 1, 5, 9, 15, 6]], 110}
{Knot[13, NonAlternating, 3602], sPD[eX[4, 9, 3, 5, 8, 4], 
  eX[2, 10, 14, 3, 9, 15], eX[6, 2, 12, 7, 1, 13], eX[11, 1, 7, 12, 15, 8], 
  eX[13, 11, 5, 14, 10, 6]], 111}
{Knot[13, NonAlternating, 3617], sPD[eX[10, 14, 9, 11, 13, 10], 
  eY[6, 13, 1, 7, 12, 2], eY[15, 5, 7, 1, 4, 8], eY[8, 4, 14, 9, 3, 15], 
  eY[2, 12, 5, 3, 11, 6]], 112}
{Knot[14, NonAlternating, 10417], sPD[eX[10, 14, 9, 11, 13, 10], 
  eY[15, 5, 7, 1, 4, 8], eY[8, 4, 14, 9, 3, 15], eX[12, 7, 1, 13, 6, 2], 
  eX[2, 6, 11, 3, 5, 12]], 113}
{Knot[14, NonAlternating, 11995], sPD[eX[1, 13, 6, 2, 12, 7], 
  eY[5, 11, 13, 6, 10, 14], eX[7, 12, 15, 8, 11, 1], eY[3, 9, 4, 4, 8, 5], 
  eY[14, 10, 2, 15, 9, 3]], 114}
{Knot[14, NonAlternating, 12152], sPD[eY[7, 14, 1, 8, 13, 2], 
  eX[11, 15, 3, 12, 14, 4], eX[5, 1, 8, 6, 15, 9], eY[9, 5, 10, 10, 4, 11], 
  eY[2, 13, 6, 3, 12, 7]], 115}
{Knot[14, NonAlternating, 12440], sPD[eY[1, 7, 12, 2, 6, 13], 
  eY[13, 6, 10, 14, 5, 11], eX[9, 15, 2, 10, 14, 3], eY[11, 8, 15, 12, 7, 1], 
  eY[3, 9, 4, 4, 8, 5]], 116}
{Knot[14, NonAlternating, 15687], sPD[eY[13, 6, 10, 14, 5, 11], 
  eY[9, 3, 14, 10, 2, 15], eX[6, 2, 12, 7, 1, 13], eX[11, 1, 7, 12, 15, 8], 
  eY[3, 9, 4, 4, 8, 5]], 117}
{Knot[14, NonAlternating, 16441], sPD[eX[10, 14, 9, 11, 13, 10], 
  eX[8, 15, 3, 9, 14, 4], eY[6, 13, 1, 7, 12, 2], eX[4, 1, 7, 5, 15, 8], 
  eY[2, 12, 5, 3, 11, 6]], 118}


==> proj2.txt <==
{sPD[eX[5, 2, 4, 6, 1, 5], eX[2, 1, 3, 3, 6, 4]], 1}


==> proj3.txt <==
{sPD[eX[7, 2, 6, 8, 1, 7], eX[2, 1, 3, 3, 9, 4], eX[4, 9, 5, 5, 8, 6]], 1}
{sPD[eX[4, 2, 5, 5, 1, 6], eX[7, 3, 8, 8, 2, 9], eX[9, 4, 6, 1, 3, 7]], 2}


==> proj4.txt <==
{sPD[eX[9, 2, 8, 10, 1, 9], eX[2, 1, 3, 3, 12, 4], eX[4, 12, 5, 5, 11, 6], 
  eX[6, 11, 7, 7, 10, 8]], 1}
{sPD[eX[7, 2, 8, 8, 1, 9], eX[5, 3, 6, 6, 2, 7], eX[12, 4, 11, 1, 3, 12], 
  eX[10, 5, 9, 11, 4, 10]], 2}
{sPD[eX[8, 2, 9, 9, 1, 10], eX[12, 3, 5, 1, 2, 6], eX[6, 4, 11, 7, 3, 12], 
  eX[7, 11, 4, 8, 10, 5]], 3}
{sPD[eX[9, 2, 10, 10, 1, 11], eX[6, 4, 7, 7, 3, 8], eX[8, 12, 5, 9, 11, 6], 
  eX[4, 1, 2, 5, 12, 3]], 4}
{sPD[eX[5, 2, 6, 6, 1, 7], eX[12, 3, 9, 1, 2, 10], eX[10, 4, 11, 11, 3, 12], 
  eX[8, 5, 7, 9, 4, 8]], 5}
{sPD[eX[5, 2, 10, 6, 1, 11], eX[7, 3, 8, 8, 2, 9], eX[9, 4, 6, 10, 3, 7], 
  eX[12, 5, 11, 1, 4, 12]], 6}
{sPD[eX[6, 2, 10, 7, 1, 11], eX[8, 4, 9, 9, 3, 10], eX[12, 6, 11, 1, 5, 12], 
  eX[4, 8, 2, 5, 7, 3]], 7}
{sPD[eX[10, 2, 9, 11, 1, 10], eX[2, 1, 6, 3, 12, 7], eX[7, 5, 8, 8, 4, 9], 
  eX[11, 4, 5, 12, 3, 6]], 8}
{sPD[eX[4, 2, 9, 5, 1, 10], eX[10, 8, 3, 11, 7, 4], eX[2, 7, 11, 3, 6, 12], 
  eX[12, 6, 8, 1, 5, 9]], 9}
{sPD[eX[7, 2, 6, 8, 1, 7], eX[9, 1, 8, 10, 12, 9], eX[4, 12, 3, 5, 11, 4], 
  eX[5, 3, 10, 6, 2, 11]], 10}
{sPD[eX[5, 2, 8, 6, 1, 9], eX[7, 3, 6, 8, 2, 7], eX[10, 4, 11, 11, 3, 12], 
  eX[12, 5, 9, 1, 4, 10]], 11}
{sPD[eX[8, 2, 7, 9, 1, 8], eX[4, 1, 3, 5, 12, 4], eX[9, 7, 10, 10, 6, 11], 
  eX[5, 3, 11, 6, 2, 12]], 12}
{sPD[eX[7, 2, 6, 8, 1, 7], eX[3, 9, 4, 4, 8, 5], eX[11, 6, 10, 12, 5, 11], 
  eX[2, 1, 9, 3, 12, 10]], 13}
{sPD[eX[7, 2, 8, 8, 1, 9], eX[4, 3, 5, 5, 2, 6], eX[12, 4, 11, 1, 3, 12], 
  eX[10, 7, 9, 11, 6, 10]], 14}
{sPD[eX[6, 2, 7, 7, 1, 8], eX[10, 3, 5, 11, 2, 6], eX[8, 4, 9, 9, 3, 10], 
  eX[11, 5, 12, 12, 4, 1]], 15}


==> proj5.txt <==
{sPD[eX[11, 2, 10, 12, 1, 11], eX[2, 1, 3, 3, 15, 4], eX[4, 15, 5, 5, 14, 6], 
  eX[6, 14, 7, 7, 13, 8], eX[8, 13, 9, 9, 12, 10]], 5, 1, 1}
{sPD[eX[8, 2, 9, 9, 1, 10], eX[6, 3, 7, 7, 2, 8], eX[15, 4, 14, 1, 3, 15], 
  eX[13, 5, 12, 14, 4, 13], eX[11, 6, 10, 12, 5, 11]], 5, 1, 2}
{sPD[eX[6, 2, 7, 7, 1, 8], eX[15, 3, 10, 1, 2, 11], eX[13, 4, 14, 14, 3, 15], 
  eX[11, 5, 12, 12, 4, 13], eX[9, 6, 8, 10, 5, 9]], 4, 1, 3}
{sPD[eX[13, 2, 5, 14, 1, 6], eX[6, 3, 12, 7, 2, 13], 
  eX[11, 4, 10, 12, 3, 11], eX[14, 9, 15, 15, 8, 1], eX[7, 10, 4, 8, 9, 5]], 
 2, 1, 4}
{sPD[eX[10, 15, 9, 11, 14, 10], eX[4, 13, 5, 5, 12, 6], eX[2, 8, 1, 3, 7, 2], 
  eX[8, 7, 11, 9, 6, 12], eX[13, 4, 15, 14, 3, 1]], 3, 1, 5}
{sPD[eX[13, 2, 12, 14, 1, 13], eX[9, 3, 8, 10, 2, 9], eX[7, 4, 10, 8, 3, 11], 
  eX[11, 5, 6, 12, 4, 7], eX[14, 6, 15, 15, 5, 1]], 3, 1, 6}
{sPD[eX[13, 2, 12, 14, 1, 13], eX[9, 3, 8, 10, 2, 9], 
  eX[10, 5, 11, 11, 4, 12], eX[14, 7, 15, 15, 6, 1], eX[5, 8, 3, 6, 7, 4]], 
 4, 1, 7}
{sPD[eX[13, 2, 12, 14, 1, 13], eX[10, 4, 9, 11, 3, 10], 
  eX[11, 6, 7, 12, 5, 8], eX[14, 7, 15, 15, 6, 1], eX[2, 9, 4, 3, 8, 5]], 3, 
 1, 8}
{sPD[eX[6, 2, 12, 7, 1, 13], eX[10, 14, 9, 11, 13, 10], 
  eX[15, 8, 4, 1, 7, 5], eX[5, 12, 2, 6, 11, 3], eX[8, 15, 3, 9, 14, 4]], 1, 
 1, 9}
{sPD[eX[12, 2, 11, 13, 1, 12], eX[5, 1, 4, 6, 15, 5], eX[8, 14, 7, 9, 13, 8], 
  eX[6, 4, 9, 7, 3, 10], eX[10, 3, 14, 11, 2, 15]], 3, 1, 10}
{sPD[eX[11, 2, 10, 12, 1, 11], eX[6, 1, 5, 7, 15, 6], eX[3, 9, 13, 4, 8, 14], 
  eX[12, 8, 4, 13, 7, 5], eX[9, 3, 14, 10, 2, 15]], 2, 1, 11}
{sPD[eX[5, 11, 6, 6, 10, 7], eX[1, 12, 2, 2, 11, 3], 
  eX[9, 13, 15, 10, 12, 1], eX[3, 14, 8, 4, 13, 9], eX[4, 8, 14, 5, 7, 15]], 
 2, 1, 12}
{sPD[eX[13, 2, 7, 14, 1, 8], eX[6, 3, 5, 7, 2, 6], eX[8, 4, 12, 9, 3, 13], 
  eX[14, 11, 15, 15, 10, 1], eX[9, 12, 4, 10, 11, 5]], 2, 1, 13}
{sPD[eX[8, 14, 9, 9, 13, 10], eX[10, 15, 7, 11, 14, 8], eX[2, 6, 1, 3, 5, 2], 
  eX[6, 5, 11, 7, 4, 12], eX[12, 4, 15, 13, 3, 1]], 2, 1, 14}
{sPD[eX[13, 2, 6, 14, 1, 7], eX[9, 12, 8, 10, 11, 9], 
  eX[14, 11, 15, 15, 10, 1], eX[4, 8, 3, 5, 7, 4], eX[12, 6, 2, 13, 5, 3]], 
 3, 1, 15}
{sPD[eX[13, 2, 12, 14, 1, 13], eX[9, 3, 8, 10, 2, 9], eX[6, 4, 5, 7, 3, 6], 
  eX[14, 5, 15, 15, 4, 1], eX[10, 8, 11, 11, 7, 12]], 5, 1, 16}
{sPD[eX[13, 2, 12, 14, 1, 13], eX[11, 3, 5, 12, 2, 6], 
  eX[6, 4, 10, 7, 3, 11], eX[14, 9, 15, 15, 8, 1], eX[7, 10, 4, 8, 9, 5]], 2, 
 1, 17}
{sPD[eX[13, 2, 12, 14, 1, 13], eX[6, 4, 7, 7, 3, 8], 
  eX[14, 10, 15, 15, 9, 1], eX[8, 11, 5, 9, 10, 6], eX[4, 12, 2, 5, 11, 3]], 
 3, 1, 18}
{sPD[eX[13, 2, 5, 14, 1, 6], eX[11, 3, 12, 12, 2, 13], 
  eX[6, 4, 10, 7, 3, 11], eX[14, 9, 15, 15, 8, 1], eX[7, 10, 4, 8, 9, 5]], 2, 
 1, 19}
{sPD[eX[10, 14, 9, 11, 13, 10], eX[8, 15, 7, 9, 14, 8], eX[2, 6, 1, 3, 5, 2], 
  eX[6, 5, 11, 7, 4, 12], eX[12, 4, 15, 13, 3, 1]], 3, 1, 20}
{sPD[eX[13, 2, 10, 14, 1, 11], eX[11, 3, 12, 12, 2, 13], 
  eX[9, 4, 8, 10, 3, 9], eX[7, 5, 6, 8, 4, 7], eX[14, 6, 15, 15, 5, 1]], 4, 
 1, 21}
{sPD[eX[13, 2, 12, 14, 1, 13], eX[9, 3, 10, 10, 2, 11], 
  eX[11, 4, 8, 12, 3, 9], eX[7, 5, 6, 8, 4, 7], eX[14, 6, 15, 15, 5, 1]], 4, 
 1, 22}
{sPD[eX[13, 2, 8, 14, 1, 9], eX[7, 3, 4, 8, 2, 5], eX[14, 4, 15, 15, 3, 1], 
  eX[9, 7, 12, 10, 6, 13], eX[11, 6, 10, 12, 5, 11]], 2, 1, 23}
{sPD[eX[13, 2, 8, 14, 1, 9], eX[14, 5, 15, 15, 4, 1], eX[3, 6, 9, 4, 5, 10], 
  eX[12, 7, 11, 13, 6, 12], eX[10, 8, 2, 11, 7, 3]], 2, 1, 24}
{sPD[eX[13, 2, 12, 14, 1, 13], eX[7, 3, 10, 8, 2, 11], eX[9, 4, 8, 10, 3, 9], 
  eX[11, 5, 6, 12, 4, 7], eX[14, 6, 15, 15, 5, 1]], 3, 1, 25}
{sPD[eX[13, 2, 12, 14, 1, 13], eX[10, 5, 9, 11, 4, 10], 
  eX[8, 4, 11, 9, 3, 12], eX[14, 7, 15, 15, 6, 1], eX[5, 8, 2, 6, 7, 3]], 3, 
 1, 26}
{sPD[eX[10, 2, 14, 11, 1, 15], eX[9, 1, 8, 10, 15, 9], 
  eX[7, 12, 2, 8, 11, 3], eX[5, 13, 4, 6, 12, 5], eX[3, 14, 6, 4, 13, 7]], 2, 
 1, 27}
{sPD[eX[9, 2, 14, 10, 1, 15], eX[8, 1, 7, 9, 15, 8], eX[6, 11, 2, 7, 10, 3], 
  eX[5, 13, 4, 6, 12, 5], eX[11, 4, 13, 12, 3, 14]], 2, 1, 28}
{sPD[eX[9, 2, 14, 10, 1, 15], eX[8, 1, 7, 9, 15, 8], eX[2, 13, 5, 3, 12, 6], 
  eX[4, 12, 3, 5, 11, 4], eX[13, 7, 10, 14, 6, 11]], 2, 1, 29}
{sPD[eX[8, 2, 14, 9, 1, 15], eX[7, 1, 6, 8, 15, 7], eX[4, 12, 3, 5, 11, 4], 
  eX[13, 6, 9, 14, 5, 10], eX[10, 3, 12, 11, 2, 13]], 2, 1, 30}
{sPD[eX[7, 2, 13, 8, 1, 14], eX[14, 4, 11, 15, 3, 12], 
  eX[10, 5, 9, 11, 4, 10], eX[6, 13, 2, 7, 12, 3], eX[15, 9, 5, 1, 8, 6]], 1, 
 1, 31}
{sPD[eX[12, 2, 11, 13, 1, 12], eX[8, 1, 7, 9, 15, 8], eX[4, 14, 3, 5, 13, 4], 
  eX[5, 10, 6, 6, 9, 7], eX[10, 3, 14, 11, 2, 15]], 4, 1, 32}
{sPD[eX[12, 2, 11, 13, 1, 12], eX[4, 1, 5, 5, 15, 6], eX[8, 15, 7, 9, 14, 8], 
  eX[6, 14, 9, 7, 13, 10], eX[3, 11, 2, 4, 10, 3]], 4, 1, 33}
{sPD[eX[5, 2, 4, 6, 1, 5], eX[14, 3, 15, 15, 2, 1], eX[8, 4, 9, 9, 3, 10], 
  eX[13, 7, 10, 14, 6, 11], eX[11, 8, 12, 12, 7, 13]], 4, 1, 34}
{sPD[eX[5, 2, 4, 6, 1, 5], eX[14, 3, 15, 15, 2, 1], eX[9, 4, 10, 10, 3, 11], 
  eX[11, 8, 12, 12, 7, 13], eX[8, 14, 6, 9, 13, 7]], 4, 1, 35}
{sPD[eX[1, 13, 6, 2, 12, 7], eX[5, 14, 10, 6, 13, 11], 
  eX[15, 8, 11, 1, 7, 12], eX[4, 9, 3, 5, 8, 4], eX[2, 10, 14, 3, 9, 15]], 1, 
 1, 36}
{sPD[eX[8, 2, 13, 9, 1, 14], eX[3, 12, 4, 4, 11, 5], eX[5, 11, 6, 6, 10, 7], 
  eX[15, 10, 12, 1, 9, 13], eX[14, 3, 7, 15, 2, 8]], 2, 1, 37}
{sPD[eX[14, 2, 13, 15, 1, 14], eX[8, 1, 9, 9, 15, 10], 
  eX[7, 13, 2, 8, 12, 3], eX[5, 12, 4, 6, 11, 5], eX[3, 11, 6, 4, 10, 7]], 3, 
 1, 38}
{sPD[eX[14, 2, 13, 15, 1, 14], eX[7, 1, 8, 8, 15, 9], eX[6, 13, 2, 7, 12, 3], 
  eX[4, 11, 3, 5, 10, 4], eX[9, 6, 11, 10, 5, 12]], 3, 1, 39}
{sPD[eX[12, 2, 11, 13, 1, 12], eX[6, 4, 9, 7, 3, 10], eX[8, 5, 7, 9, 4, 8], 
  eX[14, 6, 13, 15, 5, 14], eX[15, 11, 2, 1, 10, 3]], 3, 1, 40}
{sPD[eX[12, 2, 11, 13, 1, 12], eX[8, 5, 7, 9, 4, 8], 
  eX[14, 7, 13, 15, 6, 14], eX[3, 10, 5, 4, 9, 6], eX[15, 11, 2, 1, 10, 3]], 
 3, 1, 41}
{sPD[eX[6, 2, 11, 7, 1, 12], eX[8, 3, 9, 9, 2, 10], eX[10, 4, 7, 11, 3, 8], 
  eX[15, 5, 14, 1, 4, 15], eX[13, 6, 12, 14, 5, 13]], 3, 1, 42}
{sPD[eX[7, 2, 11, 8, 1, 12], eX[9, 4, 10, 10, 3, 11], 
  eX[15, 6, 14, 1, 5, 15], eX[13, 7, 12, 14, 6, 13], eX[4, 9, 2, 5, 8, 3]], 
 3, 1, 43}
{sPD[eX[10, 2, 12, 11, 1, 13], eX[7, 1, 4, 8, 15, 5], eX[5, 15, 6, 6, 14, 7], 
  eX[9, 14, 8, 10, 13, 9], eX[3, 12, 2, 4, 11, 3]], 3, 1, 44}
{sPD[eX[9, 2, 11, 10, 1, 12], eX[5, 15, 6, 6, 14, 7], eX[8, 13, 7, 9, 12, 8], 
  eX[3, 11, 2, 4, 10, 3], eX[15, 5, 13, 1, 4, 14]], 3, 1, 45}
{sPD[eX[5, 13, 2, 6, 12, 3], eX[3, 12, 4, 4, 11, 5], eX[7, 11, 6, 8, 10, 7], 
  eX[13, 10, 1, 14, 9, 2], eX[15, 9, 14, 1, 8, 15]], 3, 1, 46}
{sPD[eX[3, 12, 4, 4, 11, 5], eX[6, 10, 5, 7, 9, 6], eX[13, 9, 1, 14, 8, 2], 
  eX[15, 8, 14, 1, 7, 15], eX[12, 3, 10, 13, 2, 11]], 3, 1, 47}
{sPD[eX[7, 2, 6, 8, 1, 7], eX[12, 3, 9, 13, 2, 10], eX[10, 4, 11, 11, 3, 12], 
  eX[14, 5, 15, 15, 4, 1], eX[8, 6, 13, 9, 5, 14]], 3, 1, 48}
{sPD[eX[8, 2, 7, 9, 1, 8], eX[13, 6, 14, 14, 5, 15], eX[15, 5, 10, 1, 4, 11], 
  eX[11, 4, 12, 12, 3, 13], eX[2, 10, 6, 3, 9, 7]], 3, 1, 49}
{sPD[eX[8, 2, 7, 9, 1, 8], eX[10, 4, 11, 11, 3, 12], eX[14, 6, 15, 15, 5, 1], 
  eX[9, 7, 13, 10, 6, 14], eX[4, 13, 2, 5, 12, 3]], 3, 1, 50}
{sPD[eX[9, 2, 8, 10, 1, 9], eX[11, 5, 12, 12, 4, 13], 
  eX[14, 6, 15, 15, 5, 1], eX[2, 11, 7, 3, 10, 8], eX[6, 14, 3, 7, 13, 4]], 
 3, 1, 51}
{sPD[eX[4, 2, 11, 5, 1, 12], eX[6, 1, 7, 7, 15, 8], eX[8, 15, 9, 9, 14, 10], 
  eX[10, 14, 5, 11, 13, 6], eX[3, 13, 2, 4, 12, 3]], 3, 1, 52}
{sPD[eX[13, 2, 12, 14, 1, 13], eX[11, 3, 8, 12, 2, 9], 
  eX[9, 4, 10, 10, 3, 11], eX[6, 15, 5, 7, 14, 6], eX[15, 8, 4, 1, 7, 5]], 3, 
 1, 53}
{sPD[eX[13, 2, 12, 14, 1, 13], eX[9, 4, 10, 10, 3, 11], 
  eX[7, 15, 6, 8, 14, 7], eX[4, 12, 2, 5, 11, 3], eX[15, 9, 5, 1, 8, 6]], 3, 
 1, 54}
{sPD[eX[4, 2, 11, 5, 1, 12], eX[8, 1, 9, 9, 15, 10], eX[6, 15, 5, 7, 14, 6], 
  eX[10, 14, 7, 11, 13, 8], eX[3, 13, 2, 4, 12, 3]], 3, 1, 55}
{sPD[eX[4, 2, 9, 5, 1, 10], eX[6, 14, 5, 7, 13, 6], eX[3, 11, 2, 4, 10, 3], 
  eX[12, 8, 14, 13, 7, 15], eX[15, 9, 11, 1, 8, 12]], 2, 1, 56}
{sPD[eX[3, 2, 6, 4, 1, 7], eX[12, 1, 11, 13, 15, 12], eX[8, 3, 7, 9, 2, 8], 
  eX[4, 14, 10, 5, 13, 11], eX[5, 10, 14, 6, 9, 15]], 2, 1, 57}
{sPD[eX[3, 2, 11, 4, 1, 12], eX[6, 11, 14, 7, 10, 15], 
  eX[13, 3, 12, 14, 2, 13], eX[5, 9, 4, 6, 8, 5], eX[9, 8, 15, 10, 7, 1]], 2, 
 1, 58}
{sPD[eX[4, 2, 11, 5, 1, 12], eX[8, 1, 5, 9, 15, 6], eX[3, 13, 2, 4, 12, 3], 
  eX[14, 10, 6, 15, 9, 7], eX[7, 11, 13, 8, 10, 14]], 1, 1, 59}
{sPD[eX[13, 2, 12, 14, 1, 13], eX[10, 3, 9, 11, 2, 10], 
  eX[5, 15, 4, 6, 14, 5], eX[7, 12, 8, 8, 11, 9], eX[15, 7, 3, 1, 6, 4]], 4, 
 1, 60}
{sPD[eX[4, 2, 11, 5, 1, 12], eX[8, 1, 7, 9, 15, 8], eX[6, 15, 9, 7, 14, 10], 
  eX[10, 14, 5, 11, 13, 6], eX[3, 13, 2, 4, 12, 3]], 2, 1, 61}
{sPD[eX[4, 2, 10, 5, 1, 11], eX[7, 15, 6, 8, 14, 7], eX[9, 13, 5, 10, 12, 6], 
  eX[3, 12, 2, 4, 11, 3], eX[13, 9, 15, 14, 8, 1]], 2, 1, 62}
{sPD[eX[4, 2, 12, 5, 1, 13], eX[7, 1, 6, 8, 15, 7], 
  eX[11, 15, 10, 12, 14, 11], eX[3, 14, 2, 4, 13, 3], eX[8, 6, 9, 9, 5, 10]], 
 4, 1, 63}
{sPD[eX[13, 2, 10, 14, 1, 11], eX[6, 15, 5, 7, 14, 6], 
  eX[12, 10, 2, 13, 9, 3], eX[3, 9, 11, 4, 8, 12], eX[15, 8, 4, 1, 7, 5]], 1, 
 1, 64}
{sPD[eX[11, 2, 10, 12, 1, 11], eX[7, 5, 6, 8, 4, 7], 
  eX[13, 6, 14, 14, 5, 15], eX[2, 13, 9, 3, 12, 10], eX[8, 1, 3, 9, 15, 4]], 
 3, 1, 65}
{sPD[eX[10, 2, 9, 11, 1, 10], eX[8, 1, 11, 9, 15, 12], 
  eX[5, 15, 4, 6, 14, 5], eX[3, 14, 6, 4, 13, 7], eX[12, 3, 7, 13, 2, 8]], 2, 
 1, 66}
{sPD[eX[10, 2, 9, 11, 1, 10], eX[6, 14, 5, 7, 13, 6], eX[4, 13, 7, 5, 12, 8], 
  eX[15, 12, 2, 1, 11, 3], eX[3, 9, 14, 4, 8, 15]], 2, 1, 67}
{sPD[eX[11, 2, 12, 12, 1, 13], eX[13, 3, 10, 14, 2, 11], 
  eX[6, 4, 7, 7, 3, 8], eX[9, 5, 14, 10, 4, 15], eX[15, 6, 8, 1, 5, 9]], 2, 
 1, 68}
{sPD[eX[11, 2, 12, 12, 1, 13], eX[13, 3, 10, 14, 2, 11], 
  eX[7, 4, 8, 8, 3, 9], eX[14, 6, 15, 15, 5, 1], eX[6, 10, 4, 7, 9, 5]], 3, 
 1, 69}
{sPD[eX[12, 2, 13, 13, 1, 14], eX[8, 5, 9, 9, 4, 10], 
  eX[15, 8, 10, 1, 7, 11], eX[5, 15, 3, 6, 14, 4], eX[2, 12, 6, 3, 11, 7]], 
 2, 1, 70}
{sPD[eX[4, 15, 3, 5, 14, 4], eX[8, 13, 7, 9, 12, 8], eX[2, 11, 1, 3, 10, 2], 
  eX[9, 7, 11, 10, 6, 12], eX[13, 6, 15, 14, 5, 1]], 3, 1, 71}
{sPD[eX[5, 2, 3, 6, 1, 4], eX[8, 3, 9, 9, 2, 10], eX[10, 5, 11, 11, 4, 12], 
  eX[13, 7, 14, 14, 6, 15], eX[15, 8, 12, 1, 7, 13]], 3, 1, 72}
{sPD[eX[7, 2, 6, 8, 1, 7], eX[2, 1, 12, 3, 15, 13], eX[4, 15, 3, 5, 14, 4], 
  eX[10, 14, 9, 11, 13, 10], eX[8, 6, 11, 9, 5, 12]], 3, 1, 73}
{sPD[eX[8, 2, 12, 9, 1, 13], eX[3, 15, 4, 4, 14, 5], 
  eX[10, 14, 15, 11, 13, 1], eX[5, 10, 6, 6, 9, 7], eX[2, 8, 11, 3, 7, 12]], 
 2, 1, 74}
{sPD[eX[13, 2, 12, 14, 1, 13], eX[8, 4, 9, 9, 3, 10], 
  eX[14, 6, 15, 15, 5, 1], eX[4, 7, 2, 5, 6, 3], eX[11, 8, 10, 12, 7, 11]], 
 4, 1, 75}
{sPD[eX[13, 12, 14, 14, 11, 15], eX[5, 13, 4, 6, 12, 5], 
  eX[6, 10, 7, 7, 9, 8], eX[2, 9, 1, 3, 8, 2], eX[10, 4, 15, 11, 3, 1]], 4, 
 1, 76}
{sPD[eX[13, 2, 10, 14, 1, 11], eX[11, 3, 12, 12, 2, 13], 
  eX[7, 4, 8, 8, 3, 9], eX[9, 5, 6, 10, 4, 7], eX[14, 6, 15, 15, 5, 1]], 3, 
 1, 77}
{sPD[eX[13, 2, 10, 14, 1, 11], eX[11, 3, 12, 12, 2, 13], 
  eX[8, 5, 9, 9, 4, 10], eX[14, 7, 15, 15, 6, 1], eX[5, 8, 3, 6, 7, 4]], 3, 
 1, 78}
{sPD[eX[9, 2, 3, 10, 1, 4], eX[13, 3, 14, 14, 2, 15], eX[6, 13, 5, 7, 12, 6], 
  eX[11, 8, 10, 12, 7, 11], eX[8, 5, 15, 9, 4, 1]], 3, 1, 79}
{sPD[eX[9, 7, 1, 10, 6, 2], eX[7, 14, 3, 8, 13, 4], eX[2, 15, 8, 3, 14, 9], 
  eX[11, 5, 12, 12, 4, 13], eX[5, 11, 15, 6, 10, 1]], 1, 1, 80}
{sPD[eX[13, 4, 14, 14, 3, 15], eX[10, 3, 4, 11, 2, 5], eX[5, 2, 6, 6, 1, 7], 
  eX[12, 9, 11, 13, 8, 12], eX[9, 8, 15, 10, 7, 1]], 3, 1, 81}
{sPD[eX[9, 2, 10, 10, 1, 11], eX[4, 3, 8, 5, 2, 9], eX[12, 4, 11, 13, 3, 12], 
  eX[13, 7, 14, 14, 6, 15], eX[7, 1, 5, 8, 15, 6]], 3, 1, 82}
{sPD[eX[7, 2, 4, 8, 1, 5], eX[5, 1, 6, 6, 15, 7], eX[11, 15, 12, 12, 14, 13], 
  eX[9, 14, 8, 10, 13, 9], eX[2, 11, 3, 3, 10, 4]], 4, 1, 83}
{sPD[eX[6, 2, 7, 7, 1, 8], eX[11, 15, 12, 12, 14, 13], 
  eX[9, 14, 8, 10, 13, 9], eX[3, 11, 4, 4, 10, 5], eX[2, 6, 15, 3, 5, 1]], 4, 
 1, 84}
{sPD[eX[11, 2, 3, 12, 1, 4], eX[13, 3, 14, 14, 2, 15], 
  eX[7, 13, 6, 8, 12, 7], eX[10, 5, 15, 11, 4, 1], eX[8, 6, 9, 9, 5, 10]], 3, 
 1, 85}
{sPD[eX[9, 6, 1, 10, 5, 2], eX[2, 13, 8, 3, 12, 9], eX[6, 12, 3, 7, 11, 4], 
  eX[4, 11, 15, 5, 10, 1], eX[14, 8, 13, 15, 7, 14]], 1, 1, 86}
{sPD[eX[8, 2, 3, 9, 1, 4], eX[11, 3, 12, 12, 2, 13], 
  eX[14, 6, 13, 15, 5, 14], eX[10, 7, 9, 11, 6, 10], eX[7, 5, 15, 8, 4, 1]], 
 3, 1, 87}
{sPD[eX[6, 2, 5, 7, 1, 6], eX[10, 3, 9, 11, 2, 10], eX[13, 4, 12, 14, 3, 13], 
  eX[7, 5, 15, 8, 4, 1], eX[14, 12, 8, 15, 11, 9]], 3, 1, 88}
{sPD[eX[12, 2, 8, 13, 1, 9], eX[6, 12, 9, 7, 11, 10], eX[5, 11, 4, 6, 10, 5], 
  eX[3, 15, 2, 4, 14, 3], eX[15, 14, 7, 1, 13, 8]], 2, 1, 89}
{sPD[eX[11, 2, 10, 12, 1, 11], eX[13, 5, 12, 14, 4, 13], 
  eX[8, 4, 7, 9, 3, 8], eX[9, 7, 14, 10, 6, 15], eX[2, 1, 5, 3, 15, 6]], 3, 
 1, 90}
{sPD[eX[10, 2, 11, 11, 1, 12], eX[15, 3, 6, 1, 2, 7], eX[5, 4, 12, 6, 3, 13], 
  eX[9, 5, 8, 10, 4, 9], eX[14, 8, 13, 15, 7, 14]], 3, 1, 91}
{sPD[eX[8, 2, 9, 9, 1, 10], eX[15, 3, 14, 1, 2, 15], 
  eX[13, 7, 12, 14, 6, 13], eX[7, 6, 3, 8, 5, 4], eX[11, 5, 10, 12, 4, 11]], 
 4, 1, 92}
{sPD[eX[8, 2, 14, 9, 1, 15], eX[11, 1, 10, 12, 15, 11], 
  eX[3, 10, 4, 4, 9, 5], eX[2, 8, 12, 3, 7, 13], eX[5, 14, 6, 6, 13, 7]], 3, 
 1, 93}
{sPD[eX[10, 2, 9, 11, 1, 10], eX[12, 1, 11, 13, 15, 12], 
  eX[6, 15, 5, 7, 14, 6], eX[3, 9, 2, 4, 8, 3], eX[7, 5, 13, 8, 4, 14]], 4, 
 1, 94}
{sPD[eX[9, 2, 8, 10, 1, 9], eX[11, 1, 10, 12, 15, 11], 
  eX[4, 15, 3, 5, 14, 4], eX[6, 14, 5, 7, 13, 6], eX[7, 3, 12, 8, 2, 13]], 4, 
 1, 95}
{sPD[eX[11, 7, 14, 12, 6, 15], eX[13, 8, 12, 14, 7, 13], 
  eX[3, 9, 4, 4, 8, 5], eX[1, 10, 2, 2, 9, 3], eX[5, 11, 15, 6, 10, 1]], 3, 
 1, 96}
{sPD[eX[7, 15, 6, 8, 14, 7], eX[2, 13, 1, 3, 12, 2], eX[8, 12, 9, 9, 11, 10], 
  eX[4, 11, 3, 5, 10, 4], eX[13, 6, 15, 14, 5, 1]], 4, 1, 97}
{sPD[eX[3, 8, 2, 4, 7, 3], eX[13, 7, 10, 14, 6, 11], 
  eX[11, 6, 12, 12, 5, 13], eX[8, 5, 1, 9, 4, 2], eX[14, 10, 15, 15, 9, 1]], 
 3, 1, 98}
{sPD[eX[9, 2, 4, 10, 1, 5], eX[5, 1, 6, 6, 15, 7], 
  eX[11, 15, 10, 12, 14, 11], eX[7, 14, 8, 8, 13, 9], 
  eX[2, 13, 3, 3, 12, 4]], 4, 1, 99}
{sPD[eX[4, 2, 3, 5, 1, 4], eX[12, 3, 13, 13, 2, 14], eX[8, 6, 9, 9, 5, 10], 
  eX[15, 7, 14, 1, 6, 15], eX[11, 8, 10, 12, 7, 11]], 5, 1, 100}
{sPD[eX[6, 15, 5, 7, 14, 6], eX[11, 10, 2, 12, 9, 3], eX[4, 11, 3, 5, 10, 4], 
  eX[12, 2, 8, 13, 1, 9], eX[13, 8, 15, 14, 7, 1]], 2, 1, 101}
{sPD[eX[8, 5, 14, 9, 4, 15], eX[12, 6, 11, 13, 5, 12], eX[1, 7, 2, 2, 6, 3], 
  eX[3, 8, 15, 4, 7, 1], eX[9, 14, 10, 10, 13, 11]], 3, 1, 102}
{sPD[eX[7, 2, 10, 8, 1, 11], eX[9, 3, 8, 10, 2, 9], eX[13, 4, 14, 14, 3, 15], 
  eX[6, 12, 5, 7, 11, 6], eX[12, 1, 4, 13, 15, 5]], 3, 1, 103}
{sPD[eX[10, 2, 9, 11, 1, 10], eX[4, 1, 3, 5, 15, 4], eX[6, 15, 5, 7, 14, 6], 
  eX[11, 9, 12, 12, 8, 13], eX[7, 3, 13, 8, 2, 14]], 4, 1, 104}
{sPD[eX[10, 2, 11, 11, 1, 12], eX[13, 3, 7, 14, 2, 8], eX[6, 4, 5, 7, 3, 6], 
  eX[14, 5, 15, 15, 4, 1], eX[9, 13, 8, 10, 12, 9]], 4, 1, 105}
{sPD[eX[8, 2, 7, 9, 1, 8], eX[13, 11, 14, 14, 10, 15], 
  eX[5, 12, 4, 6, 11, 5], eX[3, 13, 2, 4, 12, 3], eX[9, 7, 15, 10, 6, 1]], 4, 
 1, 106}
{sPD[eX[12, 2, 11, 13, 1, 12], eX[6, 1, 5, 7, 15, 6], eX[4, 15, 7, 5, 14, 8], 
  eX[9, 14, 10, 10, 13, 11], eX[3, 9, 2, 4, 8, 3]], 4, 1, 107}
{sPD[eX[13, 9, 14, 14, 8, 15], eX[11, 10, 12, 12, 9, 13], 
  eX[4, 11, 3, 5, 10, 4], eX[2, 7, 1, 3, 6, 2], eX[7, 6, 15, 8, 5, 1]], 4, 1, 
 108}
{sPD[eX[11, 6, 10, 12, 5, 11], eX[13, 5, 12, 14, 4, 13], 
  eX[6, 4, 1, 7, 3, 2], eX[9, 3, 8, 10, 2, 9], eX[14, 8, 15, 15, 7, 1]], 4, 
 1, 109}
{sPD[eX[8, 2, 7, 9, 1, 8], eX[12, 6, 13, 13, 5, 14], eX[2, 5, 6, 3, 4, 7], 
  eX[10, 4, 11, 11, 3, 12], eX[15, 10, 14, 1, 9, 15]], 4, 1, 110}
{sPD[eX[10, 2, 11, 11, 1, 12], eX[4, 3, 9, 5, 2, 10], 
  eX[13, 4, 12, 14, 3, 13], eX[5, 9, 6, 6, 8, 7], eX[15, 8, 14, 1, 7, 15]], 
 4, 1, 111}
{sPD[eX[3, 2, 4, 4, 1, 5], eX[13, 3, 12, 14, 2, 13], eX[7, 6, 8, 8, 5, 9], 
  eX[11, 7, 10, 12, 6, 11], eX[14, 10, 15, 15, 9, 1]], 5, 1, 112}
{sPD[eX[10, 2, 9, 11, 1, 10], eX[4, 1, 5, 5, 15, 6], 
  eX[6, 15, 11, 7, 14, 12], eX[8, 14, 7, 9, 13, 8], eX[3, 13, 2, 4, 12, 3]], 
 4, 1, 113}
{sPD[eX[3, 2, 4, 4, 1, 5], eX[13, 3, 12, 14, 2, 13], 
  eX[11, 6, 10, 12, 5, 11], eX[9, 7, 8, 10, 6, 9], eX[14, 8, 15, 15, 7, 1]], 
 5, 1, 114}
{sPD[eX[10, 2, 9, 11, 1, 10], eX[13, 1, 12, 14, 15, 13], 
  eX[4, 15, 5, 5, 14, 6], eX[6, 12, 7, 7, 11, 8], eX[3, 9, 2, 4, 8, 3]], 5, 
 1, 115}
{sPD[eX[9, 2, 8, 10, 1, 9], eX[11, 1, 10, 12, 15, 11], 
  eX[6, 15, 5, 7, 14, 6], eX[4, 13, 3, 5, 12, 4], eX[7, 3, 13, 8, 2, 14]], 4, 
 1, 116}

